Learning-Enabled Robust Control with Noisy Measurements

We present a constructive approach to bounded $\ell_2$-gain adaptive control with noisy measurements for linear time-invariant scalar systems with uncertain parameters belonging to a finite set. The gain bound refers to the closed-loop system, including the learning procedure. The approach is based on forward dynamic programming to construct a finite-dimensional information state consisting of $\mathcal H_\infty$-observers paired with a recursively computed performance metric. We do not assume prior knowledge of a stabilizing controller.

==> figures/gammas.csv <==
x,gamma
-10.0,201.50376716568908
-9.9,197.52384397686757
-9.8,193.5839231635851
-9.7,189.684004824544
-9.6,185.82408906409316
-9.5,182.004175992037
-9.4,178.22426572398294
-9.3,174.4843583819033
-9.2,170.78445409439638
-9.1,167.12455299735467
-9.0,163.504655234006
-8.9,159.924760956132
-8.8,156.38487032389426
-8.7,152.8849835068828
-8.6,149.42510068460615
-8.5,146.00522204738445
-8.4,142.62534779683313
-8.3,139.28547814693488
-8.2,135.9856133248268
-8.1,132.72575357192716
-8.0,129.50589914477763
-7.9,126.32605031636199
-7.8,123.18620737741482
-7.7,120.08637063768147
-7.6,117.02654042758655
-7.5,114.00671709977362
-7.4,111.02690103095566
-7.3,108.08709262392883
-7.2,105.18729230978313
-7.1,102.32750055021337
-7.0,99.50771784026614
-6.9,96.72794471114753
-6.8,93.98818173353689
-6.7,91.28842952105744
-6.6,88.6286887342213
-6.5,86.00896008473123
-6.4,83.42924434032275
-6.3,80.8895423301081
-6.2,78.38985495042847
-6.1,75.93018317154764
-6.0,73.51052804495163
-5.9,71.13089071157215
-5.8,68.7912724109899
-5.7,66.49167449167345
-5.6,64.23209842256931
-5.5,62.01254580601507
-5.4,59.83301839232673
-5.3,57.69351809623699
-5.2,55.59404701541255
-5.1,53.53460745142875
-5.0,51.51520193347097
-4.9,49.5358332452598
-4.8,47.59650445558333
-4.7,45.69721895304741
-4.6,43.837980485635455
-4.5,42.018793205817616
-4.4,40.23966172204061
-4.3,38.5005911575577
-4.2,36.801587217683426
-4.1,35.14265626672059
-4.0,33.52380541593302
-3.9,31.94504262410479
-3.8,30.406376812332944
-3.7,28.907817994786033
-3.6,27.449377427137765
-3.5,26.031067774188696
-3.4,24.65290329775093
-3.3,23.31490006491696
-3.2,22.01707617521915
-3.1,20.759452002379213
-3.0,19.542050441769096
-2.9,18.364897147367987
-2.8,17.2280207303957
-2.7,16.13145287375214
-2.6,15.075228288551315
-2.5,14.059384396644704
-2.4,13.083960559221394
-2.3,12.148996577068784
-2.2,11.254530051008459
-2.1,10.400591998114294
-2.0,9.587199859844308
-1.9,8.814346713801749
-1.8,8.081985145756605
-1.7,7.390003955791743
-1.6,6.738195886428731
-1.5,6.126215269953059
-1.4,5.553526464792302
-1.3,5.0193477461284735
-1.2,4.522601003173863
-1.1,4.061884028915819
-1.0,3.635486575903562
-0.9,3.241470150038763
-0.8,2.8778230437356487
-0.7,2.5426890768357424
-0.6,2.2346567421942276
-0.5,1.9530870518224415
-0.4,1.6984424323122314
-0.3,1.472526951875742
-0.2,1.2784342394360801
-0.1,1.1198999255791176
0.0,1.0
0.1,1.1198999255791176
0.2,1.2784342394360801
0.3,1.472526951875742
0.4,1.6984424323122314
0.5,1.9530870518224415
0.6,2.2346567421942276
0.7,2.5426890768357424
0.8,2.8778230437356487
0.9,3.241470150038763
1.0,3.635486575903562
1.1,4.061884028915819
1.2,4.522601003173863
1.3,5.0193477461284735
1.4,5.553526464792302
1.5,6.126215269953059
1.6,6.738195886428731
1.7,7.390003955791743
1.8,8.081985145756605
1.9,8.814346713801749
2.0,9.587199859844308
2.1,10.400591998114294
2.2,11.254530051008459
2.3,12.148996577068784
2.4,13.083960559221394
2.5,14.059384396644704
2.6,15.075228288551315
2.7,16.13145287375214
2.8,17.2280207303957
2.9,18.364897147367987
3.0,19.542050441769096
3.1,20.759452002379213
3.2,22.01707617521915
3.3,23.31490006491696
3.4,24.65290329775093
3.5,26.031067774188696
3.6,27.449377427137765
3.7,28.907817994786033
3.8,30.406376812332944
3.9,31.94504262410479
4.0,33.52380541593302
4.1,35.14265626672059
4.2,36.801587217683426
4.3,38.5005911575577
4.4,40.23966172204061
4.5,42.018793205817616
4.6,43.837980485635455
4.7,45.69721895304741
4.8,47.59650445558333
4.9,49.5358332452598
5.0,51.51520193347097
5.1,53.53460745142875
5.2,55.59404701541255
5.3,57.69351809623699
5.4,59.83301839232673
5.5,62.01254580601507
5.6,64.23209842256931
5.7,66.49167449167345
5.8,68.7912724109899
5.9,71.13089071157215
6.0,73.51052804495163
6.1,75.93018317154764
6.2,78.38985495042847
6.3,80.8895423301081
6.4,83.42924434032275
6.5,86.00896008473123
6.6,88.6286887342213
6.7,91.28842952105744
6.8,93.98818173353689
6.9,96.72794471114753
7.0,99.50771784026614
7.1,102.32750055021337
7.2,105.18729230978313
7.3,108.08709262392883
7.4,111.02690103095566
7.5,114.00671709977362
7.6,117.02654042758655
7.7,120.08637063768147
7.8,123.18620737741482
7.9,126.32605031636199
8.0,129.50589914477763
8.1,132.72575357192716
8.2,135.9856133248268
8.3,139.28547814693488
8.4,142.62534779683313
8.5,146.00522204738445
8.6,149.42510068460615
8.7,152.8849835068828
8.8,156.38487032389426
8.9,159.924760956132
9.0,163.504655234006
9.1,167.12455299735467
9.2,170.78445409439638
9.3,174.4843583819033
9.4,178.22426572398294
9.5,182.004175992037
9.6,185.82408906409316
9.7,189.684004824544
9.8,193.5839231635851
9.9,197.52384397686757
10.0,201.50376716568908

